Relay: A High-Level Compiler for Deep Learning

Frameworks for writing, compiling, and optimizing deep learning (DL) models have recently enabled progress in areas like computer vision and natural language processing. Extending these frameworks to accommodate the rapidly diversifying landscape of DL models and hardware platforms presents challenging tradeoffs between expressivity, composability, and portability. We present Relay, a new compiler framework for DL. Relay's functional, statically typed intermediate representation (IR) unifies and generalizes existing DL IRs to express state-of-the-art models. The introduction of Relay's expressive IR requires careful design of domain-specific optimizations, addressed via Relay's extension mechanisms. Using these extension mechanisms, Relay supports a unified compiler that can target a variety of hardware platforms. Our evaluation demonstrates Relay's competitive performance for a broad class of models and devices (CPUs, GPUs, and emerging accelerators). Relay's design demonstrates how a unified IR can provide expressivity, composability, and portability without compromising performance.

==> 1906-relay-oopsla19-reviews.txt <==
OOPSLA 2019 Paper #10 Reviews and Comments
===========================================================================
Paper #10 UnderGrad: An extensible IR for deep learning


Review #10A
===========================================================================

Overall merit
-------------
C. Weak reject

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
The topic of DNNs (Deep Learning) has emerged over the last decade as an
important discipline and it poses a number of interesting and important challenges
from the perspective of design and implementation of a domain specific
language for developing DNNs.

In particular, the challenges include: 

* The design of control-flow and higher-order constructs, as well as
data abstraction facilities that allow for richer and more expressive DNNs

* Implementing richer types, including type inference as well as shape inference
techniques that can address a richer language

* Enriching automatic differentiation techniques to address a richer language

* Optimization techniques that address the opportunities that are specific
to this class of programs, including fusion and quantization

* Targetting a diversity of backends, including special-purpose hardward that
is beginning to emerge.

This paper presents a system that addresses these challenges, along with
an empirical evaluation of the system.

Assessment
----------
Pros:
* Paper addresses important and topical problem
* Describes a complete system implementation with good performance
* Enumerates a number of challenges and design decisions

Cons:
* Paper does not get into depth on any issue.
* Novelty is unclear, since the reader does not learn much about the
tradeoffs involved in the design decisions, or why one choice is better
than another, or about the underlying technical problems.

When I started reading the paper, and as I read through the initial part of the
paper introducing the background and the problem area, I was very excited about
the paper. Unfortunately, in the end I was disappointed. On one hand, I realize
that building a system like this is an enormous amount of work, and that there
are a number of interesting challenges and problems in this area (as listed above
and as described in the paper). On the other hand, I feel that the paper does
not get into depth into any of the challenges. I would feel more positive about
the paper if they had gone into depth on one or more specific topics, described
their solution in detail, highlighting the challenges and the novelty of their
techniques. Perhaps the paper is trying to cover too much ground and fails to
do justice to the sub-problems involved. Or, perhaps the authors feel that
their contributions to any one of the sub-problems is not significant enough.
If the latter is the case, then I don't see the value in the paper: while
building the system is still a very significant engineering effort, I am not
sure what the research value would be.

Detailed comments
-----------------
Sections 1 and 2 do a very good job of introducing the problem area and its
challenges.

Type system: Sections 3.3.2 and 3.3.3 are hard to understand and they lack
details. If developed properly, perhaps this would strengthen the paper
(assuming that there is novelty in the type-system and type-inference technique).

Section 4.1 on evaluating the expressiveness of the framework. This presents
evidence that, from the perspective of expressiveness, the proposed one is
able to represent models from other frameworks. But it doesn't show that
the proposed IR is significantly richer or better. Note that this is just
an empirical evaluation.

Section 4.2 on higher-order differentiation: It is unclear to me what the novelty is here.
As far as I can see, the transformation rules (Fig. 4) seem to generate a
representation of the forward-propagation pass as well as the backward-propagation
pass from the user's code. This looks like what is the standard approach with several
frameworks, except for differences as to whether this happens dynamically or statically
(as code transformation). It does not address any technical issue specific
to differentiation. 

Section 4.3 on partial evaluation: It does seem like application of partial
evaluation techniques in this context would be interesting and useful.
Unfortunately, this section (in the main paper, not counting the appendix)
seems very short on details. So, it is unclear what the reader learns from
this.

Section 4.4 on operator fusion. The description seems to imply that existing
approaches have limitations that this paper addresses. But I don't think that
the description is fair. I am not convinced that there is novelty here.
Again, the problem could be one of missing details. If there is some novel
contribution here (this is an important and challenging problem, and, by no
means, a solved problem; so this is a viable research problem), please bring
it out with a more substantial coverage of this topic.

Section 4.5 on quantization. This too is an important problem, one that has
attracted a lot of attention. While the paper claims that it does things better
than others, I don't quite understand what this improvement is.

The bottom-line: As seen above, the paper covers a lot of ground, and touches
on several different problems. The key question here is: does the paper make
a significant research contribution in tackling any one of these sub-problems,
or its contribution really in systems-building, in building a system that
addresses all of these issues, though not pushing the boundary (from a research
perspective) in any one of these aspects.

Based on what's presented in this paper, I am inclined to classify this as a
paper in the second category. There are several design choices here that look
promising, but I feel the paper falls short in addressing these in-depth.

Other minor comments:

* Several notational aspects in Fig. 4 are unclear and not explained: e.g.,
the "dot theta" notation and the leftharpoonup on top of the function "f". 
I can't identify where, e.g., the differentiation rule for multiplication,
for example, would be applied. Perhaps it is buried in \leftharpoonup{f}?

* What does the first rule (Relation-T) in Fig 3 do? It looks like an explanation
of what a relation is, which looks strange as an inference-rule.



Review #10B
===========================================================================

Overall merit
-------------
C. Weak reject

Reviewer expertise
------------------
X. Expert

Paper summary
-------------
The paper presents a compiler IR for the purpose of serving as intermediate layer in deep learning frameworks. 

The paper starts with some background on deep learning, including an overview of existing frameworks and challenges posed by neural networks with dynamic control flow, and various hardware accelerators. The paper then describes the design of the proposed IR (“UnderGrad”), focusing on (abstract) syntax, type system, and specifics about support for tensor data types in general terms. The paper continues to discuss a number of case studies, including automatic differentiation to compute gradients, its optimization through a notion of partial evaluation, and other optimizations including fusion of operators and quantization for low precision arithmetic. The paper presents a series of experiments evaluating the proposed IR on various inference benchmarks, showing good speedups in comparison to competing systems (PyTorch, TensorFlow, XLA, MxNet …), on a variety of target platforms.

Assessment
----------
Let me start by saying that I’m impressed by the experimental results, and I have no doubt that the authors have built quite an impressive system. But while compiler IRs are key to successful optimizations in practice, they are also a really tough topic to write papers about. As a first approximation, everything has already been done at least once before, and for every design decision there are countless alternatives with none being clearly better or worse in all cases. Taken together, this often leads reviewers to complain about a (perceived) lack of novelty and a lack of reusable insights. 

Unfortunately, this also applies to the present paper: I have trouble identifying what is genuinely new in the design of UnderGrad, or which intellectual insights I can take away that would enhance my understanding or would be otherwise reusable in a related but slightly different context. 

The paper also reflects a few misunderstandings of related work (these should be easily fixable), and another weak point is that the paper only evaluates inference performance, but not training, even though the paper spends significant space on discussing UnderGrad’s automatic differentiation strategy..

Perhaps the most interesting aspect to me was that compiler optimizations of the style presented are actually able to extract better performance form certain real-world kernels. I would have like to see more in this direction, i.e., an analysis of what optimizations (fusion, etc) are effective on which deep learning models. This would be a the kind of reusable insight that would immediately transfer to other framework implementations.

Detailed comments
-----------------
> 79 By representing DL models as functional programs, we reframe traditional DL framework problems as compiler problems

That's of course good, but also not such a novel idea anymore. I would have liked to see some high-level comments how UnderGrad compares to other recent proposed compiler frameworks. Lantern is discussed, but what about MLIR (probably the most recent, but first presented at CGO in Feb, so before the OOPSLA deadline), or what about TorchScript?

> 91 we define a platform-agnostic operator language and a compiler pass manager

Interesting -- but this doesn't seem to be discussed in the paper?

> 96 We demonstrate that UnderGrad subsumes the expressiveness of previous framework IRs 

The whole section is ~10 lines. We learn nothing about the challenges, except a vague comment about TensorFlow. Do you really support PyTorch directly or just ONNX? 

> 99 We provide a source-to-source AD algorithm that supports higher-order functions and higher- order derivatives, without the need for delimited continuations 

The use of delimited continuations in AD is fairly recent, are you just using a previous approach?

> 107 UnderGrad enables composability of graph-level optimizations

This doesn't seem to be discussed anywhere?

Section 4.2 AD

> 571 Lantern uses delimited continuations to implement AD. Delimited continuations are an elegant solution but require language and compiler support, as well garbage collection. Furthermore, delimited continuations are challenging to reason about when performing optimization. 

There seems to be a number of misunderstandings here. Lantern uses delimited continuations in the meta-language, as a device to generate IR that is in CPS form. No GC is needed when the generated C++ code is run, and compared to your approach all lambdas are allocated on the stack.

> 575 Our AD algorithm is conceptually similar to Lantern’s, with a few key differences. First, our algorithm is defined as a source code transformation.

Please read the "Demystifying Differentiable Programming" paper carefully again (I believe there are multiple versions floating around, make sure you refer to the latest one).  It also defines reverse AD as a program transformation into CPS.


Fig 4 transformation rules

It appears like what you’re doing is a form of trampoline . You chain together continuation closures (the "what to do next") on the heap instead of keeping to execute the delimited control path on the stack. I believe similar approaches have been used before to implement control operators in uncooperative environments. Another view is that you operate with a refunctionalized tape. I'm wondering if this is actually the same as the approach in Sisking/Pearlmutter 2008? How is different from what PyTorch does, or DiffSharp?

Section 4.3 PE

This section is very short. Given that PE is a *hard* problem, especially in the presence of state and effects, I do not have a lot of confidence that all relevant issues are tackled (or at least I don’t learn how). How do you deal with potential code explosion? Do you track aliasing between references? What about termination and divergence? I did take a look at the appendix, and could probably glance some answers from the code, but I would have liked some higher-level thoughts. Is the PE algorithm taken from the literature, or your own creation?

> 670 Previous approaches have used staging to manually phase computation, but this requires modifications to the language itself.

This is not true. As the example of Lantern and LMS shows, a suitable staging framework can be built in any reasonably modern language that supports operator overloading. Additional facilities like macros enable an even tighter integration with language primitives, without any modifications to the language itself.

Section 4.4. Fusion

> 700 For example, if a fused implementation does not exist in CuDNN, a GPU operator will remain unfused 

Interesting — how is this done? I would like to understand better how the knowledge about what is available in cuDNN is modeled. Is this similar in some way to instruction selection algorithms in classical compilers?

> 702 fusion over an arbitrary sequence of operators 

I wonder why this is stressed, it's certainly not a unique capability



Review #10C
===========================================================================

Overall merit
-------------
B. Weak accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper presents UnderGrad, an IR tailored for deep learning. UnderGrad is designed to be extensible and takes advantage of programming language techniques. The authors are able to translate common deep learning frameworks to UnderGrad, and optimize these applications at a high level. They evaluated UnderGrad on 4 vision models and 5 NLP models. They show their optimizations are effective, gives competitive performance, and is able to target multiple hardware targets.

Assessment
----------
Pros:
+ The paper targets an important problem 
+ The optimizations performed are interesting
+ Good end-to-end performance

Cons:
- Some design choices not clearly motivated
- unclear novelty compared against existing IRs/systems

Detailed comments
-----------------
Overall, I enjoyed reading the paper.  It presents an addition over TVM for increased expressiveness and more powerful optimizations. My complaints are mostly on presentations.

The authors do present a clear design, however it’s not clear what specific cases UnderGrad handles compared to other frameworks. It does seem more expressive, but I think it would be much clearer with an example. There is some discussion in section 5.2, but having it earlier could help motivate the design. The evaluation is confusing as to exactly what you’re comparing to. However, if the tool is open source, others can evaluate it themselves.

I’m still unclear as to the evaluation. Around line 891 you state that the “vision experiments utilized aggressively tuned TVM”. However later on line 970 you state that you’re “using our AoT compiler”. I would like to see more detail in the evaluation section clearly outlining the advantage of using UnderGrad is, especially compared to vanilla TVM. Also, line 984 is mislabeled, it says “Figure 11” when you’re referring to “Figure 12”.



Review #10D
===========================================================================

Overall merit
-------------
A. Accept

Reviewer expertise
------------------
Y. Knowledgeable

Paper summary
-------------
This paper presents UnderGrad. A functionally-inspired IR that targets DL models. The paper formulates its own version of an _Expression Problem_ specialized in the DL domain about expressivity, composability and portability. Consequently the authors present an IR that delivers the ability to define new data structures, new optimizations that compose with the existing ones and new interpretation methods (backends) for different accelerators. The authors discuss elements of their type system (most importantly their shape/type inference algorithm that extends HM with type relations and shape constraints). They provide case studies from various domains and evaluate their work.

Assessment
----------
The paper is well-written, clearly motivated, highly self-contained and the IR presented evaluated according to current state-of-the-art systems. I believe that it contributes as an IR for DL getting inspiration from the functional programming language IRs. I have definitely seen similar approaches for data parallel architectures but this work applies similar principles in the DL domain.

Detailed comments
-----------------
Section 3.3.2 is well-written but it needs some clarifications to further improve self-containment. I'd propose to the authors to include some example of the so called relations (I assume constraining arithmetic values of sizes, ranks, sub-ranging, and all that) and in the next section an example of a particular inference by constrain solving. 

There is a large amount of related work in the area of size-inference for array-based programming that is covered by linear type systems, dependent types, or heterogeneous encodings (Accelerate for Haskell, or [RArrays](http://www.cse.chalmers.se/edu/year/2014/course/DAT280_Parallel_Functional_Programming/Papers/rarrays.pdf)). Another example is coming from [Futhark](https://futhark-lang.org/publications/troels-henriksen-phd-thesis.pdf) (Chapter 6). It would be good if the authors could include this area in their related work discussion. Lift IR certainly also belongs in the related work discussion (https://www.lift-project.org/).

- 516: are are 
- 551: multiple output -> multiple outputs
- 587: to to

